Multimodal Filesystem Memory For Long-Horizon Embodied Agents

Agents operating over long horizons need an effective memory that allows them to reuse their experience throughout long interactions. If the entire history of an interaction is retained, it becomes difficult to find the relevant experience, while compressing it into summaries may result in the loss of visual and spatial details that are required later on. We present \textbf{MFM}, a multimodal filesystem memory architecture that keeps complementary types of agent memory. \textbf{Episodic memory} stores the observations, actions, and outcomes, and \textbf{spatial memory} associates experiences with locations. \textbf{Semantic and procedural memory} build up general knowledge and reusable methods of acting, and \textbf{working memory} holds the current plans. MFM makes use of searchable textual records to connect these different representations to the underlying multimodal episodes. The agents are able to find previous experiences by means of contextual cues and to examine the original observations in order to recover details that are missing from their textual descriptions. Through consolidation, the agents convert experience into higher-level knowledge and procedures while still keeping references to the original episodes. In the case of long-horizon Minecraft and computer-use tasks, MFM leads to improved performance with three base models. With GPT-6-Astra, MFM completes \emph{Mine Diamond from Scratch} and reaches 16 out of 24 milestones on the \emph{Ender Dragon} task, as against 12.7 for the best baseline. On CUABench-KiCad it attains a mean reward of 0.440, as compared to 0.400 for the best baseline and 0.267 in the case of no persistent memory.

==> figs/kicad/4c913e30/instruction.txt <==
Design a third-order Butterworth low-pass filter with a cutoff frequency of approximately 45 Hz. Implement it using an LM358 operational amplifier powered by ±12 V supplies. Use 10 kΩ resistors and 0.352 µF capacitors for the filter sections, and 1 kΩ resistors for the feedback network. Include a 2-pin input connector, a 2-pin output connector, and a 3-pin power connector for +12 V, GND, and −12 V. Generate the KiCad schematic and the KiCad netlist for the design.

Deliverable location: create and save your KiCad project inside the directory /home/cua/kicad_project/ (it already exists). Only files saved there are evaluated.

==> figs/kicad/55f2eefb/instruction.txt <==
Change the voltage source of the circuit from a 9V to 5V.

Deliverable location: create and save your KiCad project inside the directory /home/cua/kicad_project/ (it already exists). Only files saved there are evaluated.

==> figs/kicad/b7148878/instruction.txt <==
Design a KiCad-style schematic of a two opamp circuit that converts a bipolar +/- 10 V analog signal to a positive 0 to 5V analog signal that can be delivered to an ADC or microcontroller.

	• The first opamp (U1) buffers the input signal and is configured as a follower:  
		○ Pin 1 is directly connected to overall circuit input.
		○ Pin 2 is connected directly to Pin 5
		○ Pin 3 is connected to a +15 Vdc power supply and a 0.1 uF decoupling capacitor.
		○ Pin 4 is connected to a -15 Vdc power supply and a 0.1 uF decoupling capacitor.
		○ Pin 5 is  also connected to a 100 kOhm resistor (R1).
	• The second opamp (U2) is configured to provide voltage division and shifting.
		○ Pin 1 is connected to the shift voltage. This is generated by connecting a 4.096 Vdc reference to a 10 kOhm resistor (R3) followed by a 162 ohm resistor (R4). The other end of R4 is connected in parallel to a 10  kOhm resistor, 1 uF unpolarized capacitor, and Pin 1.
		○ Pin 2 is connected to the other side of R1 mentioned above.
		○ Pin 2 is also connected to a parallel combination of a 23 kOhm resistor (R2) and a 43 pF unpolarized capacitor (C1). The other end of this combination is connected to Pin 5
		○ Pin 3 is connected to a +5 Vdc power supply and a 0.1 uF decoupling capacitor.
		○ Pin 4 is connected to ground.
		○ Pin 5 is also connected to a 10 kOhm load, which provides a path to ground during startup transients.
		○ Pin 5 also provides the overall circuit output.
	• Reference:   This circuit is modified from "Analog Engineer's Circuit Cookbook:  Amplifiers",  Texas Instruments, 2nd Ed 2019, p. 162.

Deliverable location: create and save your KiCad project inside the directory /home/cua/kicad_project/ (it already exists). Only files saved there are evaluated.

==> figs/kicad/c4baee36/instruction.txt <==
Design a KiCad-style schematic of a switching, step-down voltage regulator to convert 48 Vdc to 3.3 Vdc. Use the LM2576HVS-3.3 from Texas Instruments.  

	• Pin 1 is the input and should be connected to both the input of 48 Vdc and a polarized capacitor (C1) of 100 uF. C1 has its negative terminal connected to ground.  
	• Pin 2 is connected to both a catch diode 1N5822 cathode and an inductor of 100 uH.  The other end of the diode is connected to ground. The other end of the inductor is connected to both Pin 4 and the positive end of polarized capacitor (C2) of 1000 uF. The other end of C2 is grounded.
Pins 3 and 5 should be connected directly to ground.

Deliverable location: create and save your KiCad project inside the directory /home/cua/kicad_project/ (it already exists). Only files saved there are evaluated.
